Lower-limb kinematics and kinetics during continuously varying human locomotion

Human locomotion involves continuously variable activities including walking, running, and stair climbing over a range of speeds and inclinations as well as sit-stand, walk-run, and walk-stairs transitions. Understanding the kinematics and kinetics of the lower limbs during continuously varying locomotion is fundamental to developing robotic prostheses and exoskeletons that assist in community ambulation. However, available datasets on human locomotion neglect transitions between activities and/or continuous variations in speed and inclination during these activities. This data paper reports a new dataset that includes the lower-limb kinematics and kinetics of ten able-bodied participants walking at multiple inclines ($\pm$ 0, 5, 10 $^{\circ}$) and speeds (0.8, 1, 1.2 m/s), running at multiple speeds (1.8, 2, 2.2, 2.4 m/s), walking and running with constant acceleration ($\pm$ 0.2, 0.5 $\text{m/s^2}$), and stair ascent/descent with multiple stair inclines (20, 25, 30, 35 $^{\circ}$). This dataset also includes sit-stand transitions, walk-run transitions, and walk-stairs transitions. Data were recorded by a Vicon motion capture system and, for applicable tasks, a Bertec instrumented treadmill.

==> MarkersetDetailsLaTeX.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MarkersetDetailsLaTeX.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{874.22724137bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52141471)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MarkersetDetailsLaTeX.pdf}}%
    \put(0.03252981,0.43623929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Reflective Marker}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MarkersetDetailsLaTeX.pdf}}%
    \put(0.03593899,0.38509067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cluster Plate}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MarkersetDetailsLaTeX.pdf}}%
    \put(0.39585318,0.22043342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.37664073,0.10691707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.3835908,0.10367973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.50551591,0.2180189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{thigh}$}}}%
    \put(0.5124659,0.21478157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.51684402,0.1030645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{shank}$}}}%
    \put(0.52379401,0.09982717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MarkersetDetailsLaTeX.pdf}}%
    \put(0.77303206,0.31107863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.75125706,0.11491801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.01067482,0.29564723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\underline{\textbf{Cluster Markers}}}}}%
    \put(0.01186751,0.50370626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\underline{\textbf{Subject Markers}}}}}%
    \put(0.34486186,0.1771925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04070497\unitlength}\raggedright \end{minipage}}}%
    \put(0.38808994,0.21223448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{thigh}$}}}%
    \put(0.00285461,0.19114407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leftarrow$ Anterior}}}%
    \put(0.13661426,0.19047566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Posterior $\rightarrow$ }}}%
    \put(0.38012374,0.32314875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.34959942,0.30391237){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.38851133,0.28369046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.39172846,0.18809582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.37850965,0.0801841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.33684018,0.16260381){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.3791224,0.16245061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.37278695,0.05438478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.33280265,0.0576019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.33678579,0.00720024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11}}}%
    \put(0.35425016,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.38626825,0.01317491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{13}}}%
    \put(0.53960057,0.32790946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.5743763,0.31745911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.52665708,0.28310719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.52205479,0.18849403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.53355367,0.15503818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.57866387,0.16210158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.53578804,0.07598546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.54075436,0.04779732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.57777577,0.05515076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.56293215,0.00337031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{14}}}%
    \put(0.77358536,0.30927733){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.80635211,0.31493979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.73435619,0.29667869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.75042379,0.26207658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.80649247,0.21046996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{thigh}$}}}%
    \put(0.81977606,0.10820991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{shank}$}}}%
    \put(0.76908146,0.178511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.77327054,0.16068644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.77899309,0.08052169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.77602395,0.05149027){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.81732041,0.03588144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{14}}}%
    \put(0.74686771,0.04146192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.74559981,0.00122686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{13}}}%
    \put(0.06683681,0.22223218){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.12373593,0.22174969){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.11799463,0.16282019){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.07520574,0.16076195){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.33622119,0.16292366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.52929942,0.11086911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.37549016,0.10167731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\textnormal{shank}$}}}%
  \end{picture}%
\endgroup%


==> graphics/Transitions.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Transitions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{85.03937008bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Transitions.pdf}}%
    \put(0.64502894,0.74448954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stairs\end{tabular}}}}%
    \put(0.1305975,0.74115397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sit\end{tabular}}}}%
    \put(0.08,0.15941366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Walk\end{tabular}}}}%
    \put(0.68784027,0.15941366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Run\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Transitions.pdf}}%
    \put(0.02992311,0.45042114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_1$\end{tabular}}}}%
    \put(0.50554317,0.37482707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_2$\end{tabular}}}}%
    \put(0.42959852,0.05157776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%

